TSML (Time Series Machine Learnng)

Over the past years, the industrial sector has seen many innovations brought about by automation. Inherent in this automation is the installation of sensor networks for status monitoring and data collection. One of the major challenges in these data-rich environments is how to extract and exploit information from these large volume of data to detect anomalies, discover patterns to reduce downtimes and manufacturing errors, reduce energy usage, predict faults/failures, effective maintenance schedules, etc. To address these issues, we developed TSML. Its technology is based on using the pipeline of lightweight filters as building blocks to process huge amount of industrial time series data in parallel.

==> paper.yml <==
title: "TSML (Time Series Machine Learning)"
keywords:
  - Julia
  - Time Series
  - Machine Learning
  - Filters
  - Feature Extraction
  - Classification
  - Prediction
  - Aggregation
  - Imputation
authors:
  - name: Paulito Palmes
    orcid: 0000-0002-3145-6356
    affiliation: 1
  - name: Joern Ploennigs
    affiliation: 1
  - name: Niall Brady
    affiliation: 1
affiliations:
  - name: IBM Dublin Research Lab
    index: 1
date: 27 August 2019
bibliography: ref.bib

